Open Source Iris Recognition Hardware and Software with Presentation Attack Detection

This paper proposes the first known to us open source hardware and software iris recognition system with presentation attack detection (PAD), which can be easily assembled for about 75 USD using Raspberry Pi board and a few peripherals. The primary goal of this work is to offer a low-cost baseline for spoof-resistant iris recognition, which may (a) stimulate research in iris PAD and allow for easy prototyping of secure iris recognition systems, (b) offer a low-cost secure iris recognition alternative to more sophisticated systems, and (c) serve as an educational platform. We propose a lightweight image complexity-guided convolutional network for fast and accurate iris segmentation, domain-specific human-inspired Binarized Statistical Image Features (BSIF) to build an iris template, and to combine 2D (iris texture) and 3D (photometric stereo-based) features for PAD. The proposed iris recognition runs in about 3.2 seconds and the proposed PAD runs in about 4.5 seconds on Raspberry Pi 3B+. The hardware specifications and all source codes of the entire pipeline are made available along with this paper.

==> README.txt <==

To make a sample IJCB 2020 paper, copy the contents of this directory
somewhere, and type

 latex ijcb2020_template

or 

 pdflatex ijcb2020_template

To build your submission, copy ijcb2020_template.tex to a new file with 
a more appropriate name, e.g. ijcb2020_my_paper.tex, and proceed. 



